Differentiation of Linear Optical Circuits

Linear optical circuits with single-photon sources offer a promising platform for quantum chemistry and machine learning. However, current applications are all based on support vector machines or gradient-free optimization methods. This paper develops classical and quantum algorithms for evaluating the analytic gradients of linear optical circuits with respect to their phase parameters. First, we set up a general framework by characterising the class of observables whose expectation values can be estimated efficiently by sampling from a passive linear optical circuit with finitely many photons. We then show how to compute the gradients of the expectation values of a special class of ``non-interacting'' observables arising in full-counting-statistics. Our differentiation algorithm uses the Halmos dilation and requires evaluating two circuits of twice the size, using one additional photon. Building on the methods of full-counting-statistics, we show how to recover the gradients of arbitrary observables from the gradient of a non-interacting characteristic function. Throughout the paper, we compare the performance of classical and quantum algorithms on the same estimation problems, analysing the sampling complexity of the algorithms and suggesting different cases for which quantum speed-ups could be obtained.

==> code/pyproject.toml <==
[tool.poetry]
name = "optics-differentiation"
version = "0.1.0"
description = ""
authors = ["Chris Corlett <xl22293@bristol.ac.uk>"]

[tool.poetry.dependencies]
python = ">=3.10,<3.13"
sympy = "^1.12"
jupyter = "^1.0.0"
Pillow = "^10.0.0"
numpy = "^1.25.2"
networkx = "^3.1"
matplotlib = "^3.7.2"
scipy = "^1.11.2"

[tool.poetry.dev-dependencies]

[build-system]
requires = ["poetry-core>=1.0.0"]
build-backend = "poetry.core.masonry.api"


==> figures/qpath/beam-splitter.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5, 1) {};
		\node [style=lsplit] (1) at (2.5, 1) {};
		\node [style=none] (2) at (5.5, 1) {};
		\node [style=none] (3) at (5.5, -1) {};
		\node [style=none] (4) at (6.5, 1) {};
		\node [style=rmerge] (5) at (5.5, 1) {};
		\node [style=none] (6) at (2.5, -1) {};
		\node [style=lsplit] (7) at (2.5, -1) {};
		\node [style=rmerge] (8) at (5.5, -1) {};
		\node [style=none] (9) at (6.5, -1) {};
		\node [style=none] (10) at (1.5, 1) {};
		\node [style=none] (11) at (1.5, -1) {};
		\node [style=phase] (12) at (4, 1.5) {$r$};
		\node [style=phase] (13) at (3.275, 0.475) {$t$};
		\node [style=phase] (14) at (3.25, -0.475) {$t^\ast$};
		\node [style=phase] (15) at (4, -1.5) {$\minu r^\ast$};
		\node [style=none] (16) at (-4.5, 0.125) {};
		\node [style=none] (17) at (-4.5, -0.125) {};
		\node [style=none] (18) at (-2.5, 0.125) {};
		\node [style=none] (19) at (-2.5, -0.125) {};
		\node [style=none] (20) at (-3.75, 0.125) {};
		\node [style=none] (21) at (-3.25, -0.125) {};
		\node [style=none] (22) at (-5.5, -1) {};
		\node [style=none] (23) at (-5.5, 1) {};
		\node [style=none] (24) at (-1.5, 1) {};
		\node [style=none] (25) at (-1.5, -1) {};
		\node [style=none] (26) at (0, 0) {$=$};
		\node [style=none] (27) at (-3.5, 0.75) {$r, t$};
		\node [style=none] (28) at (-3.25, 0.125) {};
		\node [style=none] (29) at (-3.75, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4.center);
		\draw (10.center) to (1);
		\draw (11.center) to (7);
		\draw (8) to (9.center);
		\draw [bend left=15] (1) to (12);
		\draw [bend left=15, looseness=0.75] (12) to (5);
		\draw (1) to (13);
		\draw (13) to (8);
		\draw (7) to (14);
		\draw (14) to (5);
		\draw [bend right=15] (7) to (15);
		\draw [bend right=15] (15) to (8);
		\draw (16.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw (23.center) to (20.center);
		\draw (21.center) to (25.center);
		\draw (28.center) to (24.center);
		\draw (29.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/commutation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-8.25, -1) {};
		\node [style=rmerge] (1) at (-5.75, 0) {};
		\node [style=black node] (2) at (-7.25, 0.75) {};
		\node [style=none] (3) at (-4.25, 0) {};
		\node [style=none] (5) at (-1.75, -0.75) {};
		\node [style=lsplit] (6) at (-4.25, 0) {};
		\node [style=black node] (7) at (-2.75, 0.75) {};
		\node [style=none] (10) at (0, 0) {$=$};
		\node [style=black node] (11) at (3, 1) {};
		\node [style=black node] (13) at (8, 1) {};
		\node [style=rmerge] (15) at (6.5, 1) {};
		\node [style=rmerge] (16) at (7, -0.75) {};
		\node [style=lsplit] (17) at (4.5, 1) {};
		\node [style=lsplit] (18) at (4, -0.75) {};
		\node [style=none] (19) at (2, -0.75) {};
		\node [style=none] (20) at (9, -0.75) {};
		\node [style=none] (21) at (0, -4) {$=$};
		\node [style=black node] (22) at (3, -3) {};
		\node [style=black node] (24) at (6, -2.5) {};
		\node [style=rmerge] (27) at (7, -4.75) {};
		\node [style=lsplit] (28) at (4.5, -3) {};
		\node [style=lsplit] (29) at (4, -4.75) {};
		\node [style=none] (30) at (2, -4.75) {};
		\node [style=none] (31) at (9, -4.75) {};
		\node [style=rmerge] (32) at (6.5, -3.5) {};
		\node [style=black node] (33) at (13, -3) {};
		\node [style=black node] (34) at (16.5, -3.5) {};
		\node [style=rmerge] (35) at (17, -4.75) {};
		\node [style=lsplit] (36) at (14.5, -3) {};
		\node [style=lsplit] (37) at (14, -4.75) {};
		\node [style=none] (38) at (12, -4.75) {};
		\node [style=none] (39) at (19, -4.75) {};
		\node [style=rmerge] (40) at (16, -2.5) {};
		\node [style=none] (41) at (10.5, -4) {$+$};
		\node [style=none] (42) at (0, -8) {$=$};
		\node [style=none] (48) at (2, -8.75) {};
		\node [style=none] (49) at (9, -8.75) {};
		\node [style=black node] (51) at (16.5, -7.75) {};
		\node [style=rmerge] (53) at (17.75, -8.75) {};
		\node [style=none] (57) at (19, -8.75) {};
		\node [style=none] (59) at (10.5, -8) {$+$};
		\node [style=black node] (60) at (14.75, -7.75) {};
		\node [style=lsplit] (62) at (13.5, -8.75) {};
		\node [style=none] (63) at (12, -8.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-120, out=15, looseness=0.25] (0.center) to (1);
		\draw (1) to (3.center);
		\draw (2) to (1);
		\draw [in=-60, out=180, looseness=0.25] (5.center) to (6);
		\draw (7) to (6);
		\draw (19.center) to (18);
		\draw [bend right=45] (18) to (16);
		\draw (15) to (18);
		\draw (17) to (16);
		\draw [bend left] (17) to (15);
		\draw (11) to (17);
		\draw (15) to (13);
		\draw (16) to (20.center);
		\draw (30.center) to (29);
		\draw [bend right=45] (29) to (27);
		\draw (28) to (27);
		\draw (22) to (28);
		\draw (27) to (31.center);
		\draw (28) to (24);
		\draw (29) to (32);
		\draw (38.center) to (37);
		\draw [bend right=45] (37) to (35);
		\draw (36) to (35);
		\draw (33) to (36);
		\draw (35) to (39.center);
		\draw (36) to (40);
		\draw (34) to (37);
		\draw (53) to (57.center);
		\draw (48.center) to (49.center);
		\draw (51) to (53);
		\draw (63.center) to (62);
		\draw (60) to (62);
		\draw [bend right=45] (62) to (53);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/creation-annihilation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, -1) {};
		\node [style=rmerge] (1) at (-3.5, 0) {};
		\node [style=black node] (2) at (-5, 0.75) {};
		\node [style=none] (3) at (-2, 0) {};
		\node [style=none] (4) at (-5, 1.5) {$\scriptstyle 1$};
		\node [style=none] (5) at (6, -0.75) {};
		\node [style=lsplit] (6) at (3.5, 0) {};
		\node [style=black node] (7) at (5, 0.75) {};
		\node [style=none] (8) at (2, 0) {};
		\node [style=none] (9) at (5, 1.5) {$\scriptstyle 1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-120, out=15, looseness=0.25] (0.center) to (1);
		\draw (1) to (3.center);
		\draw (2) to (1);
		\draw [in=-60, out=180, looseness=0.25] (5.center) to (6);
		\draw (6) to (8.center);
		\draw (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/generators/effects.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (0.5, 0) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (0.5, 0.5) {$\scriptstyle n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/generators/phase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=phase] (2) at (0, 0) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/generators/projector.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (0, 1.375) {};
		\node [style=none] (13) at (0, -1.375) {};
		\node [style=none] (14) at (-1.75, 1.125) {};
		\node [style=none] (15) at (1.75, 1.125) {};
		\node [style=none] (16) at (1.75, -1.125) {};
		\node [style=none] (17) at (-1.75, -1.125) {};
		\node [style=none] (18) at (-1.5, 0.625) {$\vdots$};
		\node [style=none] (19) at (1.5, 0.625) {$\vdots$};
		\node [style=none] (20) at (-2.75, 0) {$m$};
		\node [style=none] (21) at (1.75, -0.375) {};
		\node [style=none] (22) at (-1.75, -0.375) {};
		\node [style=bluedot] (23) at (0, 1.125) {};
		\node [style=bluedot] (24) at (0, -0.375) {};
		\node [style=bluedot] (25) at (0, -1.125) {};
		\node [style=none] (26) at (-2.125, 1.25) {};
		\node [style=none] (27) at (-2.125, -1.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=blue-edge] (12.center) to (13.center);
		\draw (14.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (22.center) to (21.center);
		\draw [style=braceedge] (27.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/generators/states-sugar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (-4, 0) {};
		\node [style=black node] (1) at (10, 0) {};
		\node [style=none] (2) at (-2, 0) {};
		\node [style=none] (3) at (8, 0) {};
		\node [style=none] (4) at (6, 0) {$:=$};
		\node [style=none] (5) at (-4, 0.5) {$\scriptstyle 0$};
		\node [style=none] (6) at (10, 0.5) {$\scriptstyle 0$};
		\node [style=rmerge] (7) at (4, 0) {};
		\node [style=none] (8) at (-10, 0) {};
		\node [style=lsplit] (9) at (-10, 0) {};
		\node [style=none] (10) at (-8, 0) {};
		\node [style=none] (11) at (2, 0) {};
		\node [style=none] (12) at (-6, 0) {$:=$};
		\node [style=none] (13) at (0, 0) {,};
		\node [style=black node] (14) at (-4, -3) {};
		\node [style=black node] (15) at (10, -3) {};
		\node [style=none] (16) at (-2, -3) {};
		\node [style=none] (17) at (8, -3) {};
		\node [style=none] (18) at (6, -3) {$:=$};
		\node [style=none] (19) at (-4, -2.5) {$\scriptstyle 1$};
		\node [style=none] (20) at (10, -2.5) {$\scriptstyle 1$};
		\node [style=none] (24) at (-8, -3) {};
		\node [style=none] (25) at (2, -3) {};
		\node [style=none] (26) at (-6, -3) {$:=$};
		\node [style=none] (27) at (0, -3) {,};
		\node [style=black node] (28) at (-10, -3) {};
		\node [style=black node] (29) at (4, -3) {};
		\node [style=none] (30) at (12, 0) {,};
		\node [style=none] (31) at (12, -3) {.};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3.center) to (1);
		\draw (9) to (10.center);
		\draw (11.center) to (7);
		\draw (14) to (16.center);
		\draw (17.center) to (15);
		\draw (28) to (24.center);
		\draw (29) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/generators/states.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (-1, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=none] (5) at (-1, 0.5) {$\scriptstyle n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/hong-ou-mandel.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, 1) {};
		\node [style=lsplit] (1) at (-6, 1) {};
		\node [style=none] (2) at (-3, 1) {};
		\node [style=none] (3) at (-3, -1) {};
		\node [style=none] (4) at (-2, 1) {};
		\node [style=rmerge] (5) at (-3, 1) {};
		\node [style=none] (6) at (-6, -1) {};
		\node [style=lsplit] (7) at (-6, -1) {};
		\node [style=rmerge] (8) at (-3, -1) {};
		\node [style=none] (9) at (-2, -1) {};
		\node [style=none] (10) at (-7, 1) {};
		\node [style=none] (11) at (-7, -1) {};
		\node [style=phase] (12) at (-4.5, 2) {$i$};
		\node [style=phase] (13) at (-5, 0.5) {$1$};
		\node [style=phase] (14) at (-5, -0.5) {$1$};
		\node [style=phase] (15) at (-4.5, -2) {$i$};
		\node [style=none] (16) at (-14, 0) {};
		\node [style=none] (17) at (-14, -0.25) {};
		\node [style=none] (18) at (-12, 0) {};
		\node [style=none] (19) at (-12, -0.25) {};
		\node [style=none] (20) at (-13, 0) {};
		\node [style=none] (21) at (-13, -0.25) {};
		\node [style=none] (22) at (-15, -1.25) {};
		\node [style=none] (23) at (-15, 1) {};
		\node [style=none] (24) at (-11, 1) {};
		\node [style=none] (25) at (-11, -1.25) {};
		\node [style=none] (26) at (-9, 0) {$=$};
		\node [style=black node] (28) at (-11, 1) {};
		\node [style=black node] (29) at (-11, -1.25) {};
		\node [style=black node] (30) at (-15, 1) {};
		\node [style=black node] (31) at (-15, -1.25) {};
		\node [style=black node] (32) at (-2, 1) {};
		\node [style=black node] (33) at (-2, -1) {};
		\node [style=black node] (34) at (-7, 1) {};
		\node [style=black node] (35) at (-7, -1) {};
		\node [style=none] (36) at (0, 0) {$=$};
		\node [style=none] (37) at (2, -1) {};
		\node [style=none] (38) at (2, 1) {};
		\node [style=none] (39) at (5, 1) {};
		\node [style=none] (40) at (5, -1) {};
		\node [style=black node] (41) at (5, 1) {};
		\node [style=black node] (42) at (5, -1) {};
		\node [style=black node] (43) at (2, 1) {};
		\node [style=black node] (44) at (2, -1) {};
		\node [style=none] (45) at (9, -1) {};
		\node [style=none] (46) at (9, 1) {};
		\node [style=black node] (49) at (12, -1) {};
		\node [style=black node] (50) at (12, 1) {};
		\node [style=black node] (51) at (9, 1) {};
		\node [style=black node] (52) at (9, -1) {};
		\node [style=none] (53) at (7, 0) {$+$};
		\node [style=none] (54) at (-7, 0) {$\scriptstyle \frac{1}{\sqrt{2}}$};
		\node [style=phase] (57) at (3.5, 1) {$i$};
		\node [style=phase] (58) at (3.5, -1) {$i$};
		\node [style=none] (59) at (14, 0) {$=$};
		\node [style=none] (60) at (15.5, 0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4.center);
		\draw (10.center) to (1);
		\draw (11.center) to (7);
		\draw (8) to (9.center);
		\draw [bend left] (1) to (12);
		\draw [bend left] (12) to (5);
		\draw (1) to (13);
		\draw (13) to (8);
		\draw (7) to (14);
		\draw (14) to (5);
		\draw [bend right] (7) to (15);
		\draw [bend right] (15) to (8);
		\draw (16.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw (23.center) to (20.center);
		\draw (20.center) to (24.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (21.center);
		\draw (51) to (49);
		\draw (52) to (50);
		\draw (43) to (57);
		\draw (57) to (41);
		\draw (44) to (58);
		\draw (58) to (42);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qpath/truncated/phase-def.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2, 0) {};
		\node [style=none] (2) at (2, 0) {};
		\node [style=gbox] (3) at (0, 0) {$r^{\overrightarrow{N}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> reply-reviewer.txt <==
Reply to reviewer

-----------------

We thank the reviewer for dedicating time to this paper and for his comments and suggestions that have been very helpful to improve it. 
We have now revised the paper and reformulated the overall statement according to the reviewer's comments and suggestions. 
Below is the list of the reviewer’s comments with our reply.


1. ``the work being reported is very limited to differentiation with respect to single parameter''

In the revised version, we provided a general statement about differentiation with multiple parameters 
and the ability to compute gradients in polynomial time for universal interferometers.
We revised the section on differentiation by splitting into three parts.
First, we show how to differentiate circuit amplitudes and give an example Figure 2 (see comment 5).
Second, we show how to differentiate expectation values and prove Proposition 4, following the derivation in Figure 3.
Third, we give the general formulation of our result in the multiple parameter setting, Theorem 5.

 

2. "with increase in mode, the circuit size proportionally increases to for estimating the expectation values''

Even though each parameter induces a new circuit to sample, these circuits always have 2m + 2 modes. 
Thus the circuit size only increases linearly. 
We also added a discussion about expectation values of normal observables in linear optics.

 

3. "(the paper is) of interest only to researchers working theoretical aspects of photonic quantum computing''

The revised version has been extended to universal interferometers, single-photon sources and detectors. 
These are widely used optical devices. Boson sampling setups can currently be accessed on the cloud, see for instance the newly added ref [2023 Maring et al.]. 
Accordingly, we believe that our results can have a great impact on experimental photonic quantum physics.
We also highlighted the potential applications of our results in quantum optimization [XXXXXXXXX], 
chemistry [2018 Sparrow et al.] and machine learning [XXXXXXX], as well as the comparison with the qubit setting 
which may lead to further transfer of applications with the qubit quantum computing literature.

4.``The title is very generic giving an impression of a very generalized results. But that is not the case''

 With the current general result, we believe the title is appropriate, with linear optics intended as in [2010 Aaronson].

5.``I would suggest the authors to consider a extended version of manuscript with more specific examples addressing the complexity with multiple parameters''

To account for this suggestion, we added Figure 2 showing the derivatives of two linear optical gates. 
The computation of the symbolic expression was carried out using a software developed for this purpose, as mentioned in the conclusion. 
The complexity with multiple parameters was addressed as explained in the reply to comment 1.

==> review-reply.txt <==
Letter from editor
------------------

Dear Dr. de Felice,

Here is one report on your manuscript. Six other referees we consulted
were unable or unwilling to review this. We append pertinent
correspondence.

We judge that the report of Referee A is a good basis for reaching the
decision that, while your work probably warrants publication in some
form, it does not meet the Physical Review Letters criteria of impact,
innovation, and interest. We also judge that it is unlikely to do so
even after revision. We thus strongly recommend that you seek
publication elsewhere.

The paper, with revision as appropriate, might be suitable for
publication in Physical Review A or Physical Review Research. If you
submit the paper to Physical Review, the editors of your journal of
choice will make the decision on publication of the paper, and may
seek further review; however, our complete file will be available.

If you submit this manuscript or a revision of it to a Physical Review
journal, be sure to respond to all referee comments and cite the code
number assigned to the paper to facilitate transfer of the records.

Referee A
---------

Implementing differentiation or approximating gradients in very useful for
quantum computation and quantum simulations.  This work presents a theoretical
proposal to compute gradients for discrete-variable photonic circuits.   As
noted by the authors, methods for calculating gradient for quantum circuits,
classical photonic circuits and continuous variable circuits  (published in
Physical review A in 2019) is known and in this work they have come up with a
method for discrete-variable photonic circuits.

They have shown that the algorithm they have proposed takes O(m^3) classical
time and requires two evaluations of expectation values over a circuit with m
modes and n photons using a circuit of size 2m+2 with n+1 photons. Linear
optical diagram for unitary matrix, circuit extraction via dilation method  and
differentiation of expectation value are clearly explained and convincing. I
don't seen any flaw in the claim.  However, the work being reported is very
limited to differentiation with respect to single parameter and with increase in
mode, the circuit size proportionally increases to for estimating the
expectation values.   I don't see the work being reported is suitable for
publication in PRL.  Mainly, it is a theoretical proposal addressing a specific
problem and in my opinion will be of interest only to researchers working
theoretical aspects of photonic quantum computing.  The title is very generic
giving an impression of a very generalized results. But that is not the case.

I do not recommend its publication in PRL.  Even for PRA, I would suggest the
authors to consider a extended version of manuscript with more specific examples
addressing the complexity with multiple parameters.


Reply to editor
---------------

Dear Professor Villar,
 
Many thanks for your kind reply. We revised the manuscript according to the reviewer's comments and suggestions.
Firstly, we have introduced a section addressing the complexity with multiple parameters. 
Interestingly, this provides a more general result and highlights the differences between linear optical circuits 
and qubit circuits: whereas in the latter setting, exponentially growing parameters are needed to cover the space of qubit unitaries, 
in the present case of linear optical circuits, only O(m^2) parameters are needed. Therefore, the result allows the full gradient of a universal interferometer to be computed efficiently. 
Secondly, according to the reviewer's comments we have also introduced a Figure with two examples, illustrating the procedure for computing gradients in-situ for special gates of interest.
Finally, we added several references in the introduction and conclusion, showing the broad interest and applicability of our results.
As explained in the revised version, the results show that as the number of modes increases, the circuit size increases only linearly, and the time complexity to estimate the expectation values increases only polynomially. Consequently, in its revised version, the paper is no longer limited to differentiation with respect to a single parameter.
Considering the more general formulation of the result, and the broad applicability in quantum computing, we would like you to reconsider our manuscript for possible publication in Physical Review Letters.
Best regards,
Giovanni de Felice and Christopher Cortlett


Reply to reviewer
-----------------

We thank the reviewer for dedicating time to this paper. We have now revised it and reformulated the overall statement
to account for the reviewer's comments and suggestions. Below is a list of comments from the reviewer with our reply. 


1. ``the work being reported is very limited to differentiation with respect to single parameter''

In the revised version, the statement is about differentiation with multiple parameters 
and the ability to compute gradients in polynomial time for universal interferometers.
We thank the reviewer for this suggestion which has greatly improved the paper.

We clarified the section on differentiation by splitting it in three parts. 
First, we show how to differentiate circuit amplitudes and give an example Figure 2 (see comment 5). 
Second, we show how to differentiate expectation values and prove Proposition 4, following the derivation in Figure 3. 
Third, we give the general formulation of our result in the multiple parameter setting, Theorem 5.


2. ``with increase in mode, the circuit size proportionally increases to for estimating the expectation values''

Even though each parameter induces a new circuit to sample, these circuits always have 2m + 2 modes.
Thus the circuit size only increases linearly.
We also added a discussion about expectation values of normal observables in linear optics. 


3. ``will be of interest only to researchers working theoretical aspects of photonic quantum computing''

The revised version is concerned with universal interferometers, single-photon sources and detectors.
These are widely used optical devices. Boson sampling setups can currently be accessed on the cloud, 
see the newly added ref [2023 Maring et al.].
Therefore we believe that our results can have a great impact on experimental aspects of photonic quantum computing.

Moreover we have highlighted the potential applications of our results in quantum optimization, 
chemistry [2018 Sparrow et al.] and machine learning []. We have also highlighted the comparison with the qubit setting
which may lead to further transfer of applications with the qubit quantum computing literature.


4.``The title is very generic giving an impression of a very generalized results. But that is not the case.''

With the current general result, we believe the title is appropriate, with linear optics intended as in [2010 Aaronson].


5.``I would suggest the authors to consider a extended version of manuscript with more specific examples
addressing the complexity with multiple parameters''

To account for the suggestion to give specific examples we added Figure 2 showing the derivatives of simple linear optical gates.
The computation of the symbolic expression is something we are now able to do using the software now mentioned in the conclusion.
The complexity with multiple parameters is now addressed (see comment 1).


Dear Professor Villar,

Many thanks for your kind reply. We revised the manuscript according to the reviewer's comments and suggestions.

Firstly, we have introduced a section addressing the complexity with multiple parameters. Interestingly, this provides a more general result and highlights the differences between linear optical circuits and qubit circuits: whereas in the latter setting, exponentially growing parameters are needed to cover the space of qubit unitaries, in the present case of linear optical circuits, only O(m^2) parameters are needed. Therefore, the result allows the full gradient of a universal interferometer to be computed efficiently.

Secondly, according to the reviewer's comments we have also introduced a Figure with two examples, illustrating the procedure for computing gradients in-situ for special gates of interest.

Finally, we added several references in the introduction and conclusion, showing the broad interest and applicability of our results.

As explained in the revised version, the results show that as the number of modes increases, the circuit size increases only linearly, and the time complexity to estimate the expectation values increases only polynomially. 
Consequently, in its revised version, the paper is no longer limited to differentiation with respect to a single parameter.

Considering the more general formulation of the result, and the broad applicability in quantum computing, we would like you to reconsider our manuscript for possible publication in Physical Review Letters.

Best regards,

Giovanni de Felice and Christopher Cortlett

 

 

Reply to reviewer

-----------------

We thank the reviewer for dedicating time to this paper and for his comments and suggestions that have been very helpful to improve it. 
We have now revised the paper and reformulated the overall statement according to the reviewer's comments and suggestions. 
Below is the list of the reviewer’s comments with our reply.


1. ``the work being reported is very limited to differentiation with respect to single parameter''

In the revised version, we provided a general statement about differentiation with multiple parameters 
and the ability to compute gradients in polynomial time for universal interferometers.
We revised the section on differentiation by splitting into three parts.
First, we show how to differentiate circuit amplitudes and give an example Figure 2 (see comment 5).
Second, we show how to differentiate expectation values and prove Proposition 4, following the derivation in Figure 3.
Third, we give the general formulation of our result in the multiple parameter setting, Theorem 5.

 

2. "with increase in mode, the circuit size proportionally increases to for estimating the expectation values''

Even though each parameter induces a new circuit to sample, these circuits always have 2m + 2 modes. 
Thus the circuit size only increases linearly. 
We also added a discussion about expectation values of normal observables in linear optics.

 

3. "(the paper is) of interest only to researchers working theoretical aspects of photonic quantum computing''

The revised version has been extended to universal interferometers, single-photon sources and detectors. 
These are widely used optical devices. Boson sampling setups can currently be accessed on the cloud, see for instance the newly added ref [2023 Maring et al.]. 
Accordingly, we believe that our results can have a great impact on experimental photonic quantum physics.
We also highlighted the potential applications of our results in quantum optimization [XXXXXXXXX], 
chemistry [2018 Sparrow et al.] and machine learning [XXXXXXX], as well as the comparison with the qubit setting 
which may lead to further transfer of applications with the qubit quantum computing literature.

4.``The title is very generic giving an impression of a very generalized results. But that is not the case''

 With the current general result, we believe the title is appropriate, with linear optics intended as in [2010 Aaronson].

5.``I would suggest the authors to consider a extended version of manuscript with more specific examples addressing the complexity with multiple parameters''

To account for this suggestion, we added Figure 2 showing the derivatives of two linear optical gates. 
The computation of the symbolic expression was carried out using a software developed for this purpose, as mentioned in the conclusion. 
The complexity with multiple parameters was addressed as explained in the reply to comment 1.

==> source/figures/qpath/beam-splitter.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5, 1) {};
		\node [style=lsplit] (1) at (2.5, 1) {};
		\node [style=none] (2) at (5.5, 1) {};
		\node [style=none] (3) at (5.5, -1) {};
		\node [style=none] (4) at (6.5, 1) {};
		\node [style=rmerge] (5) at (5.5, 1) {};
		\node [style=none] (6) at (2.5, -1) {};
		\node [style=lsplit] (7) at (2.5, -1) {};
		\node [style=rmerge] (8) at (5.5, -1) {};
		\node [style=none] (9) at (6.5, -1) {};
		\node [style=none] (10) at (1.5, 1) {};
		\node [style=none] (11) at (1.5, -1) {};
		\node [style=phase] (12) at (4, 1.5) {$r$};
		\node [style=phase] (13) at (3.275, 0.475) {$t$};
		\node [style=phase] (14) at (3.25, -0.475) {$t^\ast$};
		\node [style=phase] (15) at (4, -1.5) {$\minu r^\ast$};
		\node [style=none] (16) at (-4.5, 0.125) {};
		\node [style=none] (17) at (-4.5, -0.125) {};
		\node [style=none] (18) at (-2.5, 0.125) {};
		\node [style=none] (19) at (-2.5, -0.125) {};
		\node [style=none] (20) at (-3.75, 0.125) {};
		\node [style=none] (21) at (-3.25, -0.125) {};
		\node [style=none] (22) at (-5.5, -1) {};
		\node [style=none] (23) at (-5.5, 1) {};
		\node [style=none] (24) at (-1.5, 1) {};
		\node [style=none] (25) at (-1.5, -1) {};
		\node [style=none] (26) at (0, 0) {$=$};
		\node [style=none] (27) at (-3.5, 0.75) {$r, t$};
		\node [style=none] (28) at (-3.25, 0.125) {};
		\node [style=none] (29) at (-3.75, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4.center);
		\draw (10.center) to (1);
		\draw (11.center) to (7);
		\draw (8) to (9.center);
		\draw [bend left=15] (1) to (12);
		\draw [bend left=15, looseness=0.75] (12) to (5);
		\draw (1) to (13);
		\draw (13) to (8);
		\draw (7) to (14);
		\draw (14) to (5);
		\draw [bend right=15] (7) to (15);
		\draw [bend right=15] (15) to (8);
		\draw (16.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw (23.center) to (20.center);
		\draw (21.center) to (25.center);
		\draw (28.center) to (24.center);
		\draw (29.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/commutation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-8.25, -1) {};
		\node [style=rmerge] (1) at (-5.75, 0) {};
		\node [style=black node] (2) at (-7.25, 0.75) {};
		\node [style=none] (3) at (-4.25, 0) {};
		\node [style=none] (5) at (-1.75, -0.75) {};
		\node [style=lsplit] (6) at (-4.25, 0) {};
		\node [style=black node] (7) at (-2.75, 0.75) {};
		\node [style=none] (10) at (0, 0) {$=$};
		\node [style=black node] (11) at (3, 1) {};
		\node [style=black node] (13) at (8, 1) {};
		\node [style=rmerge] (15) at (6.5, 1) {};
		\node [style=rmerge] (16) at (7, -0.75) {};
		\node [style=lsplit] (17) at (4.5, 1) {};
		\node [style=lsplit] (18) at (4, -0.75) {};
		\node [style=none] (19) at (2, -0.75) {};
		\node [style=none] (20) at (9, -0.75) {};
		\node [style=none] (21) at (0, -4) {$=$};
		\node [style=black node] (22) at (3, -3) {};
		\node [style=black node] (24) at (6, -2.5) {};
		\node [style=rmerge] (27) at (7, -4.75) {};
		\node [style=lsplit] (28) at (4.5, -3) {};
		\node [style=lsplit] (29) at (4, -4.75) {};
		\node [style=none] (30) at (2, -4.75) {};
		\node [style=none] (31) at (9, -4.75) {};
		\node [style=rmerge] (32) at (6.5, -3.5) {};
		\node [style=black node] (33) at (13, -3) {};
		\node [style=black node] (34) at (16.5, -3.5) {};
		\node [style=rmerge] (35) at (17, -4.75) {};
		\node [style=lsplit] (36) at (14.5, -3) {};
		\node [style=lsplit] (37) at (14, -4.75) {};
		\node [style=none] (38) at (12, -4.75) {};
		\node [style=none] (39) at (19, -4.75) {};
		\node [style=rmerge] (40) at (16, -2.5) {};
		\node [style=none] (41) at (10.5, -4) {$+$};
		\node [style=none] (42) at (0, -8) {$=$};
		\node [style=none] (48) at (2, -8.75) {};
		\node [style=none] (49) at (9, -8.75) {};
		\node [style=black node] (51) at (16.5, -7.75) {};
		\node [style=rmerge] (53) at (17.75, -8.75) {};
		\node [style=none] (57) at (19, -8.75) {};
		\node [style=none] (59) at (10.5, -8) {$+$};
		\node [style=black node] (60) at (14.75, -7.75) {};
		\node [style=lsplit] (62) at (13.5, -8.75) {};
		\node [style=none] (63) at (12, -8.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-120, out=15, looseness=0.25] (0.center) to (1);
		\draw (1) to (3.center);
		\draw (2) to (1);
		\draw [in=-60, out=180, looseness=0.25] (5.center) to (6);
		\draw (7) to (6);
		\draw (19.center) to (18);
		\draw [bend right=45] (18) to (16);
		\draw (15) to (18);
		\draw (17) to (16);
		\draw [bend left] (17) to (15);
		\draw (11) to (17);
		\draw (15) to (13);
		\draw (16) to (20.center);
		\draw (30.center) to (29);
		\draw [bend right=45] (29) to (27);
		\draw (28) to (27);
		\draw (22) to (28);
		\draw (27) to (31.center);
		\draw (28) to (24);
		\draw (29) to (32);
		\draw (38.center) to (37);
		\draw [bend right=45] (37) to (35);
		\draw (36) to (35);
		\draw (33) to (36);
		\draw (35) to (39.center);
		\draw (36) to (40);
		\draw (34) to (37);
		\draw (53) to (57.center);
		\draw (48.center) to (49.center);
		\draw (51) to (53);
		\draw (63.center) to (62);
		\draw (60) to (62);
		\draw [bend right=45] (62) to (53);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/creation-annihilation.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, -1) {};
		\node [style=rmerge] (1) at (-3.5, 0) {};
		\node [style=black node] (2) at (-5, 0.75) {};
		\node [style=none] (3) at (-2, 0) {};
		\node [style=none] (4) at (-5, 1.5) {$\scriptstyle 1$};
		\node [style=none] (5) at (6, -0.75) {};
		\node [style=lsplit] (6) at (3.5, 0) {};
		\node [style=black node] (7) at (5, 0.75) {};
		\node [style=none] (8) at (2, 0) {};
		\node [style=none] (9) at (5, 1.5) {$\scriptstyle 1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-120, out=15, looseness=0.25] (0.center) to (1);
		\draw (1) to (3.center);
		\draw (2) to (1);
		\draw [in=-60, out=180, looseness=0.25] (5.center) to (6);
		\draw (6) to (8.center);
		\draw (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/effect-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=black node] (1) at (0.75, 0) {};
		\node [style=none] (2) at (0.75, 0.5) {$\scriptstyle n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/effects.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (0.5, 0) {};
		\node [style=none] (1) at (-1, 0) {};
		\node [style=none] (2) at (0.5, 0.5) {$\scriptstyle n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/merge.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=rmerge] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.5, 0.75) {};
		\node [style=none] (3) at (-1.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=0] (2.center) to (1);
		\draw [in=0, out=-135] (1) to (3.center);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/phase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=phase] (2) at (0, 0) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/projector.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (0, 1.375) {};
		\node [style=none] (13) at (0, -1.375) {};
		\node [style=none] (14) at (-1.75, 1.125) {};
		\node [style=none] (15) at (1.75, 1.125) {};
		\node [style=none] (16) at (1.75, -1.125) {};
		\node [style=none] (17) at (-1.75, -1.125) {};
		\node [style=none] (18) at (-1.5, 0.625) {$\vdots$};
		\node [style=none] (19) at (1.5, 0.625) {$\vdots$};
		\node [style=none] (20) at (-2.75, 0) {$m$};
		\node [style=none] (21) at (1.75, -0.375) {};
		\node [style=none] (22) at (-1.75, -0.375) {};
		\node [style=bluedot] (23) at (0, 1.125) {};
		\node [style=bluedot] (24) at (0, -0.375) {};
		\node [style=bluedot] (25) at (0, -1.125) {};
		\node [style=none] (26) at (-2.125, 1.25) {};
		\node [style=none] (27) at (-2.125, -1.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=blue-edge] (12.center) to (13.center);
		\draw (14.center) to (15.center);
		\draw (17.center) to (16.center);
		\draw (22.center) to (21.center);
		\draw [style=braceedge] (27.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/split.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=lsplit] (1) at (0, 0) {};
		\node [style=none] (2) at (1.5, 0.75) {};
		\node [style=none] (3) at (1.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=180] (2.center) to (1);
		\draw [in=-180, out=-45] (1) to (3.center);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/state-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0) {};
		\node [style=black node] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (-0.5, 0.5) {$\scriptstyle n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/states-sugar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (-4, 0) {};
		\node [style=black node] (1) at (10, 0) {};
		\node [style=none] (2) at (-2, 0) {};
		\node [style=none] (3) at (8, 0) {};
		\node [style=none] (4) at (6, 0) {$:=$};
		\node [style=none] (5) at (-4, 0.5) {$\scriptstyle 0$};
		\node [style=none] (6) at (10, 0.5) {$\scriptstyle 0$};
		\node [style=rmerge] (7) at (4, 0) {};
		\node [style=none] (8) at (-10, 0) {};
		\node [style=lsplit] (9) at (-10, 0) {};
		\node [style=none] (10) at (-8, 0) {};
		\node [style=none] (11) at (2, 0) {};
		\node [style=none] (12) at (-6, 0) {$:=$};
		\node [style=none] (13) at (0, 0) {,};
		\node [style=black node] (14) at (-4, -3) {};
		\node [style=black node] (15) at (10, -3) {};
		\node [style=none] (16) at (-2, -3) {};
		\node [style=none] (17) at (8, -3) {};
		\node [style=none] (18) at (6, -3) {$:=$};
		\node [style=none] (19) at (-4, -2.5) {$\scriptstyle 1$};
		\node [style=none] (20) at (10, -2.5) {$\scriptstyle 1$};
		\node [style=none] (24) at (-8, -3) {};
		\node [style=none] (25) at (2, -3) {};
		\node [style=none] (26) at (-6, -3) {$:=$};
		\node [style=none] (27) at (0, -3) {,};
		\node [style=black node] (28) at (-10, -3) {};
		\node [style=black node] (29) at (4, -3) {};
		\node [style=none] (30) at (12, 0) {,};
		\node [style=none] (31) at (12, -3) {.};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3.center) to (1);
		\draw (9) to (10.center);
		\draw (11.center) to (7);
		\draw (14) to (16.center);
		\draw (17.center) to (15);
		\draw (28) to (24.center);
		\draw (29) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/generators/states.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (-1, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=none] (5) at (-1, 0.5) {$\scriptstyle n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/hong-ou-mandel.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6, 1) {};
		\node [style=lsplit] (1) at (-6, 1) {};
		\node [style=none] (2) at (-3, 1) {};
		\node [style=none] (3) at (-3, -1) {};
		\node [style=none] (4) at (-2, 1) {};
		\node [style=rmerge] (5) at (-3, 1) {};
		\node [style=none] (6) at (-6, -1) {};
		\node [style=lsplit] (7) at (-6, -1) {};
		\node [style=rmerge] (8) at (-3, -1) {};
		\node [style=none] (9) at (-2, -1) {};
		\node [style=none] (10) at (-7, 1) {};
		\node [style=none] (11) at (-7, -1) {};
		\node [style=phase] (12) at (-4.5, 2) {$i$};
		\node [style=phase] (13) at (-5, 0.5) {$1$};
		\node [style=phase] (14) at (-5, -0.5) {$1$};
		\node [style=phase] (15) at (-4.5, -2) {$i$};
		\node [style=none] (16) at (-14, 0) {};
		\node [style=none] (17) at (-14, -0.25) {};
		\node [style=none] (18) at (-12, 0) {};
		\node [style=none] (19) at (-12, -0.25) {};
		\node [style=none] (20) at (-13, 0) {};
		\node [style=none] (21) at (-13, -0.25) {};
		\node [style=none] (22) at (-15, -1.25) {};
		\node [style=none] (23) at (-15, 1) {};
		\node [style=none] (24) at (-11, 1) {};
		\node [style=none] (25) at (-11, -1.25) {};
		\node [style=none] (26) at (-9, 0) {$=$};
		\node [style=black node] (28) at (-11, 1) {};
		\node [style=black node] (29) at (-11, -1.25) {};
		\node [style=black node] (30) at (-15, 1) {};
		\node [style=black node] (31) at (-15, -1.25) {};
		\node [style=black node] (32) at (-2, 1) {};
		\node [style=black node] (33) at (-2, -1) {};
		\node [style=black node] (34) at (-7, 1) {};
		\node [style=black node] (35) at (-7, -1) {};
		\node [style=none] (36) at (0, 0) {$=$};
		\node [style=none] (37) at (2, -1) {};
		\node [style=none] (38) at (2, 1) {};
		\node [style=none] (39) at (5, 1) {};
		\node [style=none] (40) at (5, -1) {};
		\node [style=black node] (41) at (5, 1) {};
		\node [style=black node] (42) at (5, -1) {};
		\node [style=black node] (43) at (2, 1) {};
		\node [style=black node] (44) at (2, -1) {};
		\node [style=none] (45) at (9, -1) {};
		\node [style=none] (46) at (9, 1) {};
		\node [style=black node] (49) at (12, -1) {};
		\node [style=black node] (50) at (12, 1) {};
		\node [style=black node] (51) at (9, 1) {};
		\node [style=black node] (52) at (9, -1) {};
		\node [style=none] (53) at (7, 0) {$+$};
		\node [style=none] (54) at (-7, 0) {$\scriptstyle \frac{1}{\sqrt{2}}$};
		\node [style=phase] (57) at (3.5, 1) {$i$};
		\node [style=phase] (58) at (3.5, -1) {$i$};
		\node [style=none] (59) at (14, 0) {$=$};
		\node [style=none] (60) at (15.5, 0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4.center);
		\draw (10.center) to (1);
		\draw (11.center) to (7);
		\draw (8) to (9.center);
		\draw [bend left] (1) to (12);
		\draw [bend left] (12) to (5);
		\draw (1) to (13);
		\draw (13) to (8);
		\draw (7) to (14);
		\draw (14) to (5);
		\draw [bend right] (7) to (15);
		\draw [bend right] (15) to (8);
		\draw (16.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw (23.center) to (20.center);
		\draw (20.center) to (24.center);
		\draw (21.center) to (25.center);
		\draw (22.center) to (21.center);
		\draw (51) to (49);
		\draw (52) to (50);
		\draw (43) to (57);
		\draw (57) to (41);
		\draw (44) to (58);
		\draw (58) to (42);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/figures/qpath/truncated/phase-def.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2, 0) {};
		\node [style=none] (2) at (2, 0) {};
		\node [style=gbox] (3) at (0, 0) {$r^{\overrightarrow{N}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (3) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> source/preamble/zxw.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{gbox}=[box, draw=black, shape=rectangle, fill={zx_green}, tikzit fill={rgb,255: red,181; green,215; blue,181}]
\tikzstyle{hbox}=[box, draw=black, shape=rectangle, fill=yellow, minimum size=.55em]
\tikzstyle{box}=[draw=black, shape=rectangle, fill=white, minimum size=.95em, inner sep=0.15em, scale=0.85, font={\footnotesize}]
\tikzstyle{gn}=[draw=black, shape=circle, fill={zx_green}, draw=black, inner sep=0.7mm, minimum width=0pt, minimum height=0pt, tikzit fill={rgb,255: red,181; green,215; blue,181}]
\tikzstyle{rn}=[gn, fill={zx_red}, draw=black, tikzit fill={rgb,255: red,215; green,96; blue,96}]
\tikzstyle{gn_phase}=[shape=rectangle, fill={zx_green}, draw=black, minimum size=1.2em, rounded corners=0.5em, inner sep=0.2em, outer sep=-0.2em, scale=0.8, font={\footnotesize}, tikzit shape=circle, tikzit fill={rgb,255: red,181; green,215; blue,181}]
\tikzstyle{rn_phase}=[{gn_phase}, fill={zx_red}, draw=black, tikzit fill={rgb,255: red,215; green,96; blue,96}]
\tikzstyle{ltriang}=[rtriang, shape=isosceles triangle, fill=yellow, draw=black, shape border rotate=180]
\tikzstyle{rtriang}=[shape=isosceles triangle, fill=yellow, draw=black, isosceles triangle stretches=true, inner sep=0.8pt, minimum width=0.25cm, minimum height=2mm]
\tikzstyle{dtriang}=[rtriang, shape=isosceles triangle, fill=yellow, draw=black, shape border rotate=-90]
\tikzstyle{utriang}=[rtriang, shape=isosceles triangle, fill=yellow, draw=black, shape border rotate=90]
\tikzstyle{lmat}=[shape=signal, signal to=west, signal from=east, fill={zx_grey}, draw=black, minimum height=6pt, inner sep=1pt, font={\scriptsize  \boldmath}, tikzit fill=gray, tikzit category=GLA]
\tikzstyle{rmat}=[shape=signal, signal to=east, signal from=west, fill={zx_grey}, draw=black, minimum height=6pt, inner sep=1pt, font={\scriptsize  \boldmath}, tikzit fill=gray, tikzit category=GLA]
\tikzstyle{dmat}=[shape=signal, signal to=west, signal from=east, fill={zx_grey}, draw=black, minimum height=6pt, inner sep=1pt, font={\scriptsize  \boldmath}, tikzit fill=gray, tikzit category=GLA, rotate=90]
\tikzstyle{umat}=[shape=signal, signal to=east, signal from=west, fill={zx_grey}, draw=black, minimum height=6pt, inner sep=1pt, font={\scriptsize  \boldmath}, tikzit fill=gray, tikzit category=GLA, rotate=90]
\tikzstyle{lw}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=black, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt, shape border rotate=180]
\tikzstyle{rw}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=black, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt]
\tikzstyle{dw}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=black, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt, shape border rotate=-90]
\tikzstyle{uw}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=black, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt, shape border rotate=90]
\tikzstyle{lsplit}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=white, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt, shape border rotate=180]
\tikzstyle{rmerge}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=white, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt]
\tikzstyle{vsplit}=[shape=isosceles triangle, isosceles triangle stretches=true, fill=white, draw=black, minimum width=0.4cm, minimum height=3mm, inner sep=1pt, shape border rotate=90]
\tikzstyle{phase}=[draw=black, shape=rectangle, fill=white, minimum size=.95em, inner sep=0.15em, scale=0.85, font={\footnotesize}]
\tikzstyle{black node}=[draw=black, shape=circle, scale=0.3, fill=black, font={\footnotesize}]
\tikzstyle{d_split}=[shape=trapezium, fill=white, draw=black, minimum width=11pt, inner sep=1pt]
\tikzstyle{d_merge}=[shape=trapezium, fill=white, draw=black, minimum width=11pt, inner sep=1pt, rotate=180]
\tikzstyle{bluedot}=[draw, shape=circle, fill={zx_green}, scale=0.35, tikzit fill=blue]
\tikzstyle{wire label}=[font={\scriptsize}, auto]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]

% Edge styles
\tikzstyle{braceedge}=[-, decorate, decoration={brace, amplitude=2mm, raise=-1mm}]
\tikzstyle{blue-edge}=[-, very thick, draw=bluegray]
\tikzstyle{hadamard edge}=[-, dashed, draw=blue]
\tikzstyle{thick-arrow}=[->, very thick]
\tikzstyle{thick-line}=[-, very thick]
\tikzstyle{red-edge}=[-, draw=fireenginered, very thick]
\tikzstyle{red-line}=[-, draw=fireenginered]
\tikzstyle{arrow}=[->]
\tikzstyle{c-arrow}=[->, dashed]
\tikzstyle{board}=[-, thick]

